Performance results of the first version of the MIZAR ASIC for the PBR mission

The Multi-channel Intergrated Zone-sampling Analogue-memory based Readout (MIZAR) ASIC is a new type of front-end electronics which has been developed for the detection of the optical Cherenkov signals by Extensive Air Showers directly observed from sub-orbital and orbital altitudes. It sets the stage for a new generation of low-power consuming 64-channel Application-Specific Integrated Circuit (ASIC). The ASIC is implemented in a commercial 65 nm CMOS technology to readout an 8$\times$8 matrix of Silicon Photo-Multipliers (SiPMs). The event is recorded at channel level in an array of 256 cells, each one equipped with an analogue memory, a 12-bits Wilkinson Analog-to-Digital Converter (ADC) and latches running at a sampling rate of 200 MS/s. The converted data are sent off-chip to a Field Programmable Gate Array (FPGA) which controls the digital end-of-column logic of the ASIC and implements the trigger logic. The goal is to employ it for the first time on the POEMMA Balloon with Radio (PBR) NASA mission which is devoted to measure Ultra-High Energy Cosmic Rays (UHECRs) and perform neutrino astronomy from stratospheric altitudes through the detection of atmospheric Cherenkov light. The first version of the MIZAR ASIC has been sent to production and it is now under test at INFN Torino. The results of the preliminary tests related to the characterization of the chip are presented.

==> ICRC2025_template/readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

